The Intelligent ICU Pilot Study: Using Artificial Intelligence Technology for Autonomous Patient Monitoring

Currently, many critical care indices are repetitively assessed and recorded by overburdened nurses, e.g. physical function or facial pain expressions of nonverbal patients. In addition, many essential information on patients and their environment are not captured at all, or are captured in a non-granular manner, e.g. sleep disturbance factors such as bright light, loud background noise, or excessive visitations. In this pilot study, we examined the feasibility of using pervasive sensing technology and artificial intelligence for autonomous and granular monitoring of critically ill patients and their environment in the Intensive Care Unit (ICU). As an exemplar prevalent condition, we also characterized delirious and non-delirious patients and their environment. We used wearable sensors, light and sound sensors, and a high-resolution camera to collected data on patients and their environment. We analyzed collected data using deep learning and statistical analysis. Our system performed face detection, face recognition, facial action unit detection, head pose detection, facial expression recognition, posture recognition, actigraphy analysis, sound pressure and light level detection, and visitation frequency detection. We were able to detect patient's face (Mean average precision (mAP)=0.94), recognize patient's face (mAP=0.80), and their postures (F1=0.94). We also found that all facial expressions, 11 activity features, visitation frequency during the day, visitation frequency during the night, light levels, and sound pressure levels during the night were significantly different between delirious and non-delirious patients (p-value<0.05). In summary, we showed that granular and autonomous monitoring of critically ill patients and their environment is feasible and can be used for characterizing critical care conditions and related environment factors.

==> exportlist_4_.txt <==
@article{RN488,
   author = {Almerud, S. and Alapack, R. J. and Fridlund, B. and Ekebergh, M.},
   title = {Beleaguered by technology: care in technologically intense environments},
   journal = {Nurs Philos},
   volume = {9},
   number = {1},
   pages = {55-61},
   ISSN = {1466-7681 (Print)
1466-7681},
   DOI = {10.1111/j.1466-769X.2007.00332.x},
   year = {2008},
   type = {Journal Article}
}

@techreport{RN484,
   author = {Amos, Brandon and Ludwiczuk, Bartosz and Satyanarayanan, Mahadev},
   title = {OpenFace: A general-purpose face recognition library with mobile applications},
   institution = {CMU School of Computer Science},
   year = {2016},
   type = {Report}
}

@article{RN596,
   author = {Araújo, Taise Carneiro and da Silva, Luzia Wilma Santana},
   title = {Music: a care strategy for patients in intensive care unit},
   journal = {Journal of Nursing UFPE on line},
   volume = {7},
   number = {5},
   pages = {1319-1325},
   ISSN = {1981-8963},
   year = {2013},
   type = {Journal Article}
}

@article{RN803,
   author = {Arenson, Benjamin G and MacDonald, Lindsey A and Grocott, Hilary P and Hiebert, Brett M and Arora, Rakesh C},
   title = {Effect of intensive care unit environment on in-hospital delirium after cardiac surgery},
   journal = {The Journal of thoracic and cardiovascular surgery},
   volume = {146},
   number = {1},
   pages = {172-178},
   ISSN = {0022-5223},
   year = {2013},
   type = {Journal Article}
}

@article{RN722,
   author = {Barr, Juliana and Fraser, Gilles L and Puntillo, Kathleen and Ely, E Wesley and Gélinas, Céline and Dasta, Joseph F and Davidson, Judy E and Devlin, John W and Kress, John P and Joffe, Aaron M},
   title = {Clinical practice guidelines for the management of pain, agitation, and delirium in adult patients in the intensive care unit},
   journal = {Critical care medicine},
   volume = {41},
   number = {1},
   pages = {263-306},
   ISSN = {0090-3493},
   year = {2013},
   type = {Journal Article}
}

@article{RN486,
   author = {Batista, Gustavo EAPA and Monard, Maria Carolina},
   title = {A Study of K-Nearest Neighbour as an Imputation Method},
   journal = {HIS},
   volume = {87},
   number = {251-260},
   pages = {48},
   year = {2002},
   type = {Journal Article}
}

@inproceedings{RN800,
   author = {Bourdev, Lubomir and Malik, Jitendra},
   title = {Poselets: Body part detectors trained using 3d human pose annotations},
   booktitle = {Computer Vision, 2009 IEEE 12th International Conference on},
   publisher = {IEEE},
   pages = {1365-1372},
   ISBN = {1424444209},
   type = {Conference Proceedings}
}

@article{RN875,
   author = {Breitbart, W. and Rosenfeld, B. and Roth, A. and Smith, M. J. and Cohen, K. and Passik, S.},
   title = {The Memorial Delirium Assessment Scale},
   journal = {J Pain Symptom Manage},
   volume = {13},
   number = {3},
   pages = {128-37},
   ISSN = {0885-3924 (Print)
0885-3924},
   year = {1997},
   type = {Journal Article}
}

@article{RN874,
   author = {Breitbart, W. and Rosenfeld, B. and Roth, A. and Smith, M. J. and Cohen, K. and Passik, S.},
   title = {The Memorial Delirium Assessment Scale},
   journal = {J Pain Symptom Manage},
   volume = {13},
   number = {3},
   pages = {128-37},
   ISSN = {0885-3924 (Print)
0885-3924},
   year = {1997},
   type = {Journal Article}
}

@article{RN489,
   author = {Brown, H. and Terrence, J. and Vasquez, P. and Bates, D. W. and Zimlichman, E.},
   title = {Continuous monitoring in an inpatient medical-surgical unit: a controlled clinical trial},
   journal = {Am J Med},
   volume = {127},
   number = {3},
   pages = {226-32},
   ISSN = {0002-9343},
   DOI = {10.1016/j.amjmed.2013.12.004},
   year = {2014},
   type = {Journal Article}
}

@article{RN519,
   author = {Brummel, N. E. and Girard, T. D.},
   title = {Preventing delirium in the intensive care unit},
   journal = {Crit Care Clin},
   volume = {29},
   number = {1},
   pages = {51-65},
   ISSN = {0749-0704},
   DOI = {10.1016/j.ccc.2012.10.007},
   year = {2013},
   type = {Journal Article}
}

@article{RN837,
   author = {Buckenmaier III, Chester C and Galloway, Kevin T and Polomano, Rosemary C and McDuffie, Mary and Kwon, Nancy and Gallagher, Rollin M},
   title = {Preliminary validation of the Defense and Veterans Pain Rating Scale (DVPRS) in a military population},
   journal = {Pain Medicine},
   volume = {14},
   number = {1},
   pages = {110-123},
   ISSN = {1526-4637},
   year = {2013},
   type = {Journal Article}
}

@article{RN493,
   author = {Cao, Zhe and Simon, Tomas and Wei, Shih-En and Sheikh, Yaser},
   title = {Realtime Multi-Person 2D Pose Estimation using Part Affinity Fields},
   journal = {Computing Research Repository},
   year = {2016},
   type = {Journal Article}
}

@article{RN534,
   author = {Carrara, Marta and Baselli, Giuseppe and Ferrario, Manuela},
   title = {Mortality Prediction Model of Septic Shock Patients Based on Routinely Recorded Data},
   journal = {Computational and Mathematical Methods in Medicine},
   volume = {2015},
   pages = {7},
   DOI = {10.1155/2015/761435},
   url = {http://dx.doi.org/10.1155/2015/761435},
   year = {2015},
   type = {Journal Article}
}

@article{RN510,
   author = {Che, Z. and Purushotham, S. and Khemani, R. and Liu, Y.},
   title = {Interpretable Deep Models for ICU Outcome Prediction},
   journal = {AMIA Annu Symp Proc},
   volume = {2016},
   pages = {371-380},
   ISSN = {1559-4076},
   year = {2016},
   type = {Journal Article}
}

@article{RN814,
   author = {Cooke, A. B. and Daskalopoulou, S. S. and Dasgupta, K.},
   title = {The impact of accelerometer wear location on the relationship between step counts and arterial stiffness in adults treated for hypertension and diabetes},
   journal = {J Sci Med Sport},
   ISSN = {1878-1861},
   DOI = {10.1016/j.jsams.2017.08.011},
   year = {2017},
   type = {Journal Article}
}

@book{RN842,
   author = {Council, National Research},
   title = {Hearing loss: Determining eligibility for social security benefits},
   publisher = {National Academies Press},
   ISBN = {0309092965},
   year = {2004},
   type = {Book}
}

@article{RN873,
   author = {Danielson, S. J. and Rappaport, C. A. and Loher, M. K. and Gehlbach, B. K.},
   title = {Looking for light in the din: An examination of the circadian-disrupting properties of a medical intensive care unit},
   journal = {Intensive Crit Care Nurs},
   ISSN = {0964-3397},
   DOI = {10.1016/j.iccn.2017.12.006},
   year = {2018},
   type = {Journal Article}
}

@article{RN872,
   author = {Darbyshire, Julie L. and Young, J. Duncan},
   title = {An investigation of sound levels on intensive care units with reference to the WHO guidelines},
   journal = {Critical Care},
   volume = {17},
   number = {5},
   pages = {R187-R187},
   ISSN = {1364-8535
1466-609X},
   DOI = {10.1186/cc12870},
   url = {http://www.ncbi.nlm.nih.gov/pmc/articles/PMC4056361/},
   year = {2013},
   type = {Journal Article}
}

@inproceedings{RN816,
   author = {Davoudi, Anis and Ozrazgat-Baslanti, Tezcan and Ebadi, Ashkan and Bursian, Alberto C and Bihorac, Azra and Rashidi, Parisa},
   title = {Delirium Prediction using Machine Learning Models on Predictive Electronic Health Records Data},
   booktitle = {Bioinformatics and Bioengineering (BIBE), 2017 IEEE 17th International Conference on},
   publisher = {IEEE},
   pages = {568-573},
   ISBN = {1538613247},
   type = {Conference Proceedings}
}

@article{RN518,
   author = {De, Jayita and Wand, Anne P. F.},
   title = {Delirium Screening: A Systematic Review of Delirium Screening Tools in Hospitalized Patients},
   journal = {The Gerontologist},
   volume = {55},
   number = {6},
   pages = {1079-1099},
   ISSN = {0016-9013},
   DOI = {10.1093/geront/gnv100},
   url = {http://dx.doi.org/10.1093/geront/gnv100},
   year = {2015},
   type = {Journal Article}
}

@article{RN539,
   author = {Deja, M. and Denke, C. and Weber-Carstens, S. and Schroder, J. and Pille, C. E. and Hokema, F. and Falke, K. J. and Kaisers, U.},
   title = {Social support during intensive care unit stay might improve mental impairment and consequently health-related quality of life in survivors of severe acute respiratory distress syndrome},
   journal = {Crit Care},
   volume = {10},
   number = {5},
   pages = {R147},
   ISSN = {1364-8535},
   DOI = {10.1186/cc5070},
   year = {2006},
   type = {Journal Article}
}

@article{RN499,
   author = {Desai, S. V. and Law, T. J. and Needham, D. M.},
   title = {Long-term complications of critical care},
   journal = {Crit Care Med},
   volume = {39},
   number = {2},
   pages = {371-9},
   ISSN = {0090-3493},
   DOI = {10.1097/CCM.0b013e3181fd66e5},
   year = {2011},
   type = {Journal Article}
}

@book{RN602,
   author = {Ekman, Paul and Friesen, Wallace V},
   title = {Manual for the facial action coding system},
   publisher = {Consulting Psychologists Press},
   year = {1978},
   type = {Book}
}

@article{RN546,
   author = {Elliott, M. and Coventry, A.},
   title = {Critical care: the eight vital signs of patient monitoring},
   journal = {Br J Nurs},
   volume = {21},
   number = {10},
   pages = {621-5},
   ISSN = {0966-0461 (Print)
0966-0461},
   DOI = {10.12968/bjon.2012.21.10.621},
   year = {2012},
   type = {Journal Article}
}

@article{RN613,
   author = {Ely, E Wesley and Margolin, Richard and Francis, Joseph and May, Lisa and Truman, Brenda and Dittus, Robert and Speroff, Theodore and Gautam, Shiva and Bernard, Gordon R and Inouye, Sharon K},
   title = {Evaluation of delirium in critically ill patients: validation of the Confusion Assessment Method for the Intensive Care Unit (CAM-ICU)},
   journal = {Critical care medicine},
   volume = {29},
   number = {7},
   pages = {1370-1379},
   ISSN = {0090-3493},
   year = {2001},
   type = {Journal Article}
}

@article{RN592,
   author = {Engwall, Marie and Fridh, Isabell and Johansson, Lotta and Bergbom, Ingegerd and Lindahl, Berit},
   title = {Lighting, sleep and circadian rhythm: An intervention study in the intensive care unit},
   journal = {Intensive and Critical Care Nursing},
   volume = {31},
   number = {6},
   pages = {325-335},
   ISSN = {0964-3397},
   DOI = {https://doi.org/10.1016/j.iccn.2015.07.001},
   url = {http://www.sciencedirect.com/science/article/pii/S0964339715000439},
   year = {2015},
   type = {Journal Article}
}

@article{RN817,
   author = {Felzenszwalb, P. F. and Girshick, R. B. and McAllester, D. and Ramanan, D.},
   title = {Object Detection with Discriminatively Trained Part-Based Models},
   journal = {IEEE Transactions on Pattern Analysis and Machine Intelligence},
   volume = {32},
   number = {9},
   pages = {1627-1645},
   ISSN = {0162-8828},
   DOI = {10.1109/TPAMI.2009.167},
   year = {2010},
   type = {Journal Article}
}

@article{RN579,
   author = {Felzenszwalb, Pedro F and Huttenlocher, Daniel P},
   title = {Pictorial structures for object recognition},
   journal = {International journal of computer vision},
   volume = {61},
   number = {1},
   pages = {55-79},
   ISSN = {0920-5691},
   year = {2005},
   type = {Journal Article}
}

@article{RN482,
   author = {Freedman, N. S. and Kotzer, N. and Schwab, R. J.},
   title = {Patient perception of sleep quality and etiology of sleep disruption in the intensive care unit},
   journal = {Am J Respir Crit Care Med},
   volume = {159},
   number = {4 Pt 1},
   pages = {1155-62},
   ISSN = {1073-449X (Print)
1073-449x},
   DOI = {10.1164/ajrccm.159.4.9806141},
   year = {1999},
   type = {Journal Article}
}

@article{RN810,
   author = {Georgiou, Evanthia and Hadjibalassi, Maria and Lambrinou, Ekaterini and Andreou, Panayiota and Papathanassoglou, Elizabeth D. E.},
   title = {The Impact of Pain Assessment on Critically Ill Patients' Outcomes: A Systematic Review},
   journal = {BioMed Research International},
   volume = {2015},
   pages = {503830},
   DOI = {10.1155/2015/503830},
   url = {http://www.ncbi.nlm.nih.gov/pmc/articles/PMC4628961/},
   year = {2015},
   type = {Journal Article}
}

@article{RN541,
   author = {Granberg, A. and Engberg, I. B. and Lundberg, D.},
   title = {Intensive care syndrome: a literature review},
   journal = {Intensive Crit Care Nurs},
   volume = {12},
   number = {3},
   pages = {173-82},
   ISSN = {0964-3397 (Print)
0964-3397},
   year = {1996},
   type = {Journal Article}
}

@article{RN542,
   author = {Granberg, Anetth and Bergbom Engberg, Ingegerd and Lundberg, Dag},
   title = {Intensive care syndrome: a literature review},
   journal = {Intensive and Critical Care Nursing},
   volume = {12},
   number = {3},
   pages = {173-182},
   ISSN = {0964-3397},
   DOI = {https://doi.org/10.1016/S0964-3397(96)80537-4},
   url = {http://www.sciencedirect.com/science/article/pii/S0964339796805374},
   year = {1996},
   type = {Journal Article}
}

@article{RN599,
   author = {Granberg, Anetth and Engberg, Ingegerd Bergbom and Lundberg, Dag},
   title = {Intensive care syndrome: a literature review},
   journal = {Intensive and Critical Care Nursing},
   volume = {12},
   number = {3},
   pages = {173-182},
   ISSN = {0964-3397},
   year = {1996},
   type = {Journal Article}
}

@article{RN548,
   author = {Grap, Mary Jo and Borchers, C. Todd and Munro, Cindy L. and Elswick, R. K. and Sessler, Curtis N.},
   title = {Actigraphy in the Critically Ill: Correlation With Activity, Agitation, and Sedation},
   journal = {American Journal of Critical Care},
   volume = {14},
   number = {1},
   pages = {52-60},
   url = {http://ajcc.aacnjournals.org/content/14/1/52.abstract},
   year = {2005},
   type = {Journal Article}
}

@article{RN506,
   author = {Halpern, N. A. and Pastores, S. M.},
   title = {Critical care medicine in the United States 2000-2005: an analysis of bed numbers, occupancy rates, payer mix, and costs},
   journal = {Crit Care Med},
   volume = {38},
   number = {1},
   pages = {65-71},
   ISSN = {0090-3493},
   DOI = {10.1097/CCM.0b013e3181b090d0},
   year = {2010},
   type = {Journal Article}
}

@article{RN804,
   author = {Han, Jin H and Zimmerman, Eli E and Cutler, Nathan and Schnelle, John and Morandi, Alessandro and Dittus, Robert S and Storrow, Alan B and Wesley Ely, E},
   title = {Delirium in older emergency department patients: recognition, risk factors, and psychomotor subtypes},
   journal = {Academic Emergency Medicine},
   volume = {16},
   number = {3},
   pages = {193-200},
   ISSN = {1553-2712},
   year = {2009},
   type = {Journal Article}
}

@article{RN805,
   author = {Han, Jin H and Zimmerman, Eli E and Cutler, Nathan and Schnelle, John and Morandi, Alessandro and Dittus, Robert S and Storrow, Alan B and Wesley Ely, E},
   title = {Delirium in older emergency department patients: recognition, risk factors, and psychomotor subtypes},
   journal = {Academic Emergency Medicine},
   volume = {16},
   number = {3},
   pages = {193-200},
   ISSN = {1553-2712},
   year = {2009},
   type = {Journal Article}
}

@article{RN525,
   author = {Hayhurst, Christina J. and Pandharipande, Pratik P. and Hughes, Christopher G.},
   title = {Intensive Care Unit DeliriumA Review of Diagnosis, Prevention, and Treatment},
   journal = {Anesthesiology},
   volume = {125},
   number = {6},
   pages = {1229-1241},
   ISSN = {0003-3022},
   DOI = {10.1097/ALN.0000000000001378},
   url = {http://dx.doi.org/10.1097/ALN.0000000000001378},
   year = {2016},
   type = {Journal Article}
}

@inbook{RN531,
   author = {Hemmerling, Thomas M. and Cirillo, Fabrizio and Cyr, Shantale},
   title = {Decision Support Systems in Medicine - Anesthesia, Critical Care and Intensive Care Medicine},
   booktitle = {Decision Support Systems},
   editor = {Jao, Chiang},
   publisher = {InTech},
   address = {Rijeka},
   pages = {Ch. 02},
   DOI = {10.5772/51756},
   url = {http://dx.doi.org/10.5772/51756},
   year = {2012},
   type = {Book Section}
}

@article{RN512,
   author = {Hirsch, Lawrence J.},
   title = {Continuous EEG Monitoring in the Intensive Care Unit: An Overview},
   journal = {Journal of Clinical Neurophysiology},
   volume = {21},
   number = {5},
   pages = {332-340},
   ISSN = {0736-0258},
   DOI = {10.1097/01.wnp.0000147129.80917.0e},
   url = {http://journals.lww.com/clinicalneurophys/Fulltext/2004/09000/Continuous_EEG_Monitoring_in_the_Intensive_Care.4.aspx},
   year = {2004},
   type = {Journal Article}
}

@article{RN520,
   author = {Hsieh, S. J. and Ely, E. W. and Gong, M. N.},
   title = {Can intensive care unit delirium be prevented and reduced? Lessons learned and future directions},
   journal = {Ann Am Thorac Soc},
   volume = {10},
   number = {6},
   pages = {648-56},
   ISSN = {2325-6621},
   DOI = {10.1513/AnnalsATS.201307-232FR},
   year = {2013},
   type = {Journal Article}
}

@techreport{RN819,
   author = {Huang, Gary B and Ramesh, Manu and Berg, Tamara and Learned-Miller, Erik},
   title = {Labeled faces in the wild: A database for studying face recognition in unconstrained environments},
   institution = {Technical Report 07-49, University of Massachusetts, Amherst},
   year = {2007},
   type = {Report}
}

@article{RN524,
   author = {Huang , Susan S. and Septimus , Edward and Kleinman , Ken and Moody , Julia and Hickok , Jason and Avery , Taliser R. and Lankiewicz , Julie and Gombosev , Adrijana and Terpstra , Leah and Hartford , Fallon and Hayden , Mary K. and Jernigan , John A. and Weinstein , Robert A. and Fraser , Victoria J. and Haffenreffer , Katherine and Cui , Eric and Kaganov , Rebecca E. and Lolans , Karen and Perlin , Jonathan B. and Platt , Richard},
   title = {Targeted versus Universal Decolonization to Prevent ICU Infection},
   journal = {New England Journal of Medicine},
   volume = {368},
   number = {24},
   pages = {2255-2265},
   DOI = {10.1056/NEJMoa1207290},
   url = {http://www.nejm.org/doi/full/10.1056/NEJMoa1207290},
   year = {2013},
   type = {Journal Article}
}

@article{RN530,
   author = {Hunt, D. L. and Haynes, R. and Hanna, S. E. and Smith, K.},
   title = {Effects of computer-based clinical decision support systems on physician performance and patient outcomes: A systematic review},
   journal = {JAMA},
   volume = {280},
   number = {15},
   pages = {1339-1346},
   ISSN = {0098-7484},
   DOI = {10.1001/jama.280.15.1339},
   url = {http://dx.doi.org/10.1001/jama.280.15.1339},
   year = {1998},
   type = {Journal Article}
}

@inproceedings{RN605,
   author = {Jalali, Ali and Bender, Dieter and Rehman, Mohamed and Nadkanri, Vinay and Nataraj, Chandrasekhar},
   title = {Advanced analytics for outcome prediction in intensive care units},
   booktitle = {Engineering in Medicine and Biology Society (EMBC), 2016 IEEE 38th Annual International Conference of the},
   publisher = {IEEE},
   pages = {2520-2524},
   ISBN = {1457702207},
   type = {Conference Proceedings}
}

@article{RN536,
   author = {Kamdar, B. B. and Needham, D. M. and Collop, N. A.},
   title = {Sleep deprivation in critical illness: its role in physical and psychological recovery},
   journal = {J Intensive Care Med},
   volume = {27},
   number = {2},
   pages = {97-111},
   ISSN = {0885-0666},
   DOI = {10.1177/0885066610394322},
   year = {2012},
   type = {Journal Article}
}

@article{RN496,
   author = {Kipnis, E. and Ramsingh, D. and Bhargava, M. and Dincer, E. and Cannesson, M. and Broccard, A. and Vallet, B. and Bendjelid, K. and Thibault, R.},
   title = {Monitoring in the intensive care},
   journal = {Crit Care Res Pract},
   volume = {2012},
   pages = {473507},
   ISSN = {2090-1305},
   DOI = {10.1155/2012/473507},
   year = {2012},
   type = {Journal Article}
}

@article{RN481,
   author = {Kipnis, Eric and Ramsingh, Davinder and Bhargava, Maneesh and Dincer, Erhan and Cannesson, Maxime and Broccard, Alain and Vallet, Benoit and Bendjelid, Karim and Thibault, Ronan},
   title = {Monitoring in the Intensive Care},
   journal = {Critical Care Research and Practice},
   volume = {2012},
   pages = {20},
   DOI = {10.1155/2012/473507},
   url = {http://dx.doi.org/10.1155/2012/473507},
   year = {2012},
   type = {Journal Article}
}

@article{RN554,
   author = {Lea, C. and Facker, J. and Hager, G. and Taylor, R. and Saria, S.},
   title = {3D Sensing Algorithms Towards Building an Intelligent Intensive Care Unit},
   journal = {AMIA Jt Summits Transl Sci Proc},
   volume = {2013},
   pages = {136-40},
   ISSN = {2153-4063 (Print)},
   year = {2013},
   type = {Journal Article}
}

@inproceedings{RN718,
   author = {Long, Jonathan and Shelhamer, Evan and Darrell, Trevor},
   title = {Fully convolutional networks for semantic segmentation},
   booktitle = {Proceedings of the IEEE conference on computer vision and pattern recognition},
   pages = {3431-3440},
   type = {Conference Proceedings}
}

@inproceedings{RN370,
   author = {Lucey, P. and Cohn, J. F. and Prkachin, K. M. and Solomon, P. E. and Matthews, I.},
   title = {Painful data: The UNBC-McMaster shoulder pain expression archive database},
   booktitle = {Face and Gesture 2011},
   pages = {57-64},
   DOI = {10.1109/FG.2011.5771462},
   type = {Conference Proceedings}
}

@misc{RN581,
   pages = {94-101},
   ISBN = {1424470307},
   year = {2010},
   type = {Conference Paper}
}

@article{RN603,
   author = {Lucey, Patrick and Cohn, Jeffrey F and Matthews, Iain and Lucey, Simon and Sridharan, Sridha and Howlett, Jessica and Prkachin, Kenneth M},
   title = {Automatically detecting pain in video through facial action units},
   journal = {IEEE Transactions on Systems, Man, and Cybernetics, Part B (Cybernetics)},
   volume = {41},
   number = {3},
   pages = {664-674},
   ISSN = {1083-4419},
   year = {2011},
   type = {Journal Article}
}

@article{RN547,
   author = {Ma, A. J. and Rawat, N. and Reiter, A. and Shrock, C. and Zhan, A. and Stone, A. and Rabiee, A. and Griffin, S. and Needham, D. M. and Saria, S.},
   title = {Measuring Patient Mobility in the ICU Using a Novel Noninvasive Sensor},
   journal = {Crit Care Med},
   volume = {45},
   number = {4},
   pages = {630-636},
   ISSN = {0090-3493},
   DOI = {10.1097/ccm.0000000000002265},
   year = {2017},
   type = {Journal Article}
}

@article{RN783,
   author = {Madrid-Navarro, C. J. and Sanchez-Galvez, R. and Martinez-Nicolas, A. and Marina, R. and Garcia, J. A. and Madrid, J. A. and Rol, M. A.},
   title = {Disruption of Circadian Rhythms and Delirium, Sleep Impairment and Sepsis in Critically ill Patients. Potential Therapeutic Implications for Increased Light-Dark Contrast and Melatonin Therapy in an ICU Environment},
   journal = {Current Pharmaceutical Design},
   volume = {21},
   number = {24},
   pages = {3453-3468},
   ISSN = {1381-6128},
   DOI = {10.2174/1381612821666150706105602},
   url = {<Go to ISI>://WOS:000359431100005},
   year = {2015},
   type = {Journal Article}
}

@article{RN877,
   author = {Madrigal-Garcia, M. I. and Rodrigues, M. and Shenfield, A. and Singer, M. and Moreno-Cuesta, J.},
   title = {What Faces Reveal: A Novel Method to Identify Patients at Risk of Deterioration Using Facial Expressions},
   journal = {Crit Care Med},
   volume = {46},
   number = {7},
   pages = {1057-1062},
   ISSN = {0090-3493},
   DOI = {10.1097/ccm.0000000000003128},
   year = {2018},
   type = {Journal Article}
}

@article{RN517,
   author = {Marino, Jessica M. and Yegneswaran, Balaji},
   title = {Delirium screening in the ICU},
   journal = {Nursing2017 Critical Care},
   volume = {11},
   number = {4},
   pages = {18-22},
   ISSN = {1558-447X},
   DOI = {10.1097/01.ccn.0000484685.15575.53},
   url = {http://journals.lww.com/nursingcriticalcare/Fulltext/2016/07000/Delirium_screening_in_the_ICU.7.aspx},
   year = {2016},
   type = {Journal Article}
}

@article{RN504,
   author = {Martich, G. Daniel and Waldmann, Carl S. and Imhoff, Michael},
   title = {Clinical Informatics in Critical Care},
   journal = {Journal of Intensive Care Medicine},
   volume = {19},
   number = {3},
   pages = {154-163},
   DOI = {10.1177/0885066604264016},
   url = {http://journals.sagepub.com/doi/abs/10.1177/0885066604264016},
   year = {2004},
   type = {Journal Article}
}

@inproceedings{RN815,
   author = {McDuff, D. and Kaliouby, R. El and Kassam, K. and Picard, R.},
   title = {Affect valence inference from facial action unit spectrograms},
   booktitle = {2010 IEEE Computer Society Conference on Computer Vision and Pattern Recognition - Workshops},
   pages = {17-24},
   ISBN = {2160-7508},
   DOI = {10.1109/CVPRW.2010.5543833},
   type = {Conference Proceedings}
}

@article{RN591,
   author = {McKenna, Helen T and Reiss, Irwin KM and Martin, Daniel S},
   title = {The significance of circadian rhythms and dysrhythmias in critical illness},
   journal = {Journal of the Intensive Care Society},
   volume = {18},
   number = {2},
   pages = {121-129},
   DOI = {10.1177/1751143717692603},
   url = {http://journals.sagepub.com/doi/abs/10.1177/1751143717692603},
   year = {2017},
   type = {Journal Article}
}

@article{RN838,
   author = {Meagher, D and Adamis, D and Leonard, M and Trzepacz, P and Grover, S and Jabbar, F and Meehan, K and O’Connor, M and Cronin, C and Reynolds, P},
   title = {Development of an abbreviated version of the delirium motor subtyping scale (DMSS-4)},
   journal = {International psychogeriatrics},
   volume = {26},
   number = {4},
   pages = {693-702},
   ISSN = {1041-6102},
   year = {2014},
   type = {Journal Article}
}

@article{RN598,
   author = {Mistraletti, G. and Pelosi, P. and Mantovani, E. S. and Berardino, M. and Gregoretti, C.},
   title = {Delirium: clinical approach and prevention},
   journal = {Best Pract Res Clin Anaesthesiol},
   volume = {26},
   number = {3},
   pages = {311-26},
   ISSN = {1521-6896},
   DOI = {10.1016/j.bpa.2012.07.001},
   year = {2012},
   type = {Journal Article}
}

@article{RN552,
   author = {Mistraletti, Giovanni and Taverna, Martina and Sabbatini, Giovanni and Carloni, Elisabetta and Bolgiaghi, Luca and Pirrone, Massimiliano and Cigada, Marco and Destrebecq, Anne Lucia Leona and Carli, Franco and Iapichino, Gaetano},
   title = {Actigraphic monitoring in critically ill patients: Preliminary results toward an “observation-guided sedation”},
   journal = {Journal of Critical Care},
   volume = {24},
   number = {4},
   pages = {563-567},
   ISSN = {0883-9441},
   DOI = {https://doi.org/10.1016/j.jcrc.2009.05.006},
   url = {http://www.sciencedirect.com/science/article/pii/S0883944109001208},
   year = {2009},
   type = {Journal Article}
}

@article{RN813,
   author = {Montoye, Alexander H. K. and Pivarnik, James M. and Mudd, Lanay M. and Biswas, Subir and Pfeiffer, Karin A.},
   title = {Validation and Comparison of Accelerometers Worn on the Hip, Thigh, and Wrists for Measuring Physical Activity and Sedentary Behavior},
   journal = {AIMS Public Health},
   volume = {3},
   number = {2},
   pages = {298-312},
   ISSN = {2327-8994},
   DOI = {http://dx.doi.org/10.3934/publichealth.2016.2.298},
   url = {http://www.aimspress.com/article/10.3934/publichealth.2016.2.298},
   year = {2016},
   type = {Journal Article}
}

@article{RN533,
   author = {Nachimuthu, S. K. and Haug, P. J.},
   title = {Early detection of sepsis in the emergency department using Dynamic Bayesian Networks},
   journal = {AMIA Annu Symp Proc},
   volume = {2012},
   pages = {653-62},
   ISSN = {1559-4076},
   year = {2012},
   type = {Journal Article}
}

@article{RN526,
   author = {Nagenthiraja, K. and Walcott, B. P. and Hansen, M. B. and Ostergaard, L. and Mouridsen, K.},
   title = {Automated decision-support system for prediction of treatment responders in acute ischemic stroke},
   journal = {Front Neurol},
   volume = {4},
   pages = {140},
   ISSN = {1664-2295 (Print)
1664-2295},
   DOI = {10.3389/fneur.2013.00140},
   year = {2013},
   type = {Journal Article}
}

@book{RN601,
   author = {O'Connell, David F},
   title = {Dual disorders: essentials for assessment and treatment},
   publisher = {Routledge},
   ISBN = {1317826736},
   year = {2014},
   type = {Book}
}

@article{RN597,
   author = {O'Malley, G. and Leonard, M. and Meagher, D. and O'Keeffe, S. T.},
   title = {The delirium experience: a review},
   journal = {J Psychosom Res},
   volume = {65},
   number = {3},
   pages = {223-8},
   ISSN = {0022-3999 (Print)
0022-3999},
   DOI = {10.1016/j.jpsychores.2008.05.017},
   year = {2008},
   type = {Journal Article}
}

@article{RN377,
   author = {Ota, H. and Kawai, H. and Sato, M. and Ito, K. and Fujishima, S. and Suzuki, H.},
   title = {Effect of early mobilization on discharge disposition of mechanically ventilated patients},
   journal = {J Phys Ther Sci},
   volume = {27},
   number = {3},
   pages = {859-64},
   ISSN = {0915-5287 (Print)
0915-5287},
   DOI = {10.1589/jpts.27.859},
   year = {2015},
   type = {Journal Article}
}

@article{RN578,
   author = {Papandreou, George and Zhu, Tyler and Kanazawa, Nori and Toshev, Alexander and Tompson, Jonathan and Bregler, Chris and Murphy, Kevin},
   title = {Towards Accurate Multi-person Pose Estimation in the Wild},
   journal = {arXiv preprint arXiv:1701.01779},
   year = {2017},
   type = {Journal Article}
}

@article{RN538,
   author = {Papathanassoglou, E. D.},
   title = {Psychological support and outcomes for ICU patients},
   journal = {Nurs Crit Care},
   volume = {15},
   number = {3},
   pages = {118-28},
   ISSN = {1362-1017},
   DOI = {10.1111/j.1478-5153.2009.00383.x},
   year = {2010},
   type = {Journal Article}
}

@inbook{RN528,
   author = {Park, S. K.},
   title = {Decision support system combined with automated reminders for postoperative nausea and vomiting prophylaxis},
   booktitle = {Br J Anaesth},
   address = {England},
   volume = {109},
   pages = {1008-9; author reply 1009},
   ISBN = {1471-6771 (Electronic)
0007-0912 (Linking)},
   DOI = {10.1093/bja/aes409},
   year = {2012},
   type = {Book Section}
}

@article{RN543,
   author = {Parry, S. M. and Denehy, L. and Beach, L. J. and Berney, S. and Williamson, H. C. and Granger, C. L.},
   title = {Functional outcomes in ICU - what should we be using? - an observational study},
   journal = {Crit Care},
   volume = {19},
   pages = {127},
   ISSN = {1364-8535},
   DOI = {10.1186/s13054-015-0829-5},
   year = {2015},
   type = {Journal Article}
}

@article{RN544,
   author = {Parry, S. M. and Granger, C. L. and Berney, S. and Jones, J. and Beach, L. and El-Ansary, D. and Koopman, R. and Denehy, L.},
   title = {Assessment of impairment and activity limitations in the critically ill: a systematic review of measurement instruments and their clinimetric properties},
   journal = {Intensive Care Med},
   volume = {41},
   number = {5},
   pages = {744-62},
   ISSN = {0342-4642},
   DOI = {10.1007/s00134-015-3672-x},
   year = {2015},
   type = {Journal Article}
}

@article{RN802,
   author = {Patel, J and Baldwin, J and Bunting, P and Laha, S},
   title = {The effect of a multicomponent multidisciplinary bundle of interventions on sleep and delirium in medical and surgical intensive care patients},
   journal = {Anaesthesia},
   volume = {69},
   number = {6},
   pages = {540-549},
   ISSN = {1365-2044},
   year = {2014},
   type = {Journal Article}
}

@article{RN535,
   author = {Pisani, Margaret A. and Friese, Randall S. and Gehlbach, Brian K. and Schwab, Richard J. and Weinhouse, Gerald L. and Jones, Shirley F.},
   title = {Sleep in the Intensive Care Unit},
   journal = {American Journal of Respiratory and Critical Care Medicine},
   volume = {191},
   number = {7},
   pages = {731-738},
   DOI = {10.1164/rccm.201411-2099CI},
   url = {http://www.atsjournals.org/doi/abs/10.1164/rccm.201411-2099CI},
   year = {2015},
   type = {Journal Article}
}

@inproceedings{RN604,
   author = {Pishchulin, L. and Jain, A. and Andriluka, M. and Thormählen, T. and Schiele, B.},
   title = {Articulated people detection and pose estimation: Reshaping the future},
   booktitle = {2012 IEEE Conference on Computer Vision and Pattern Recognition},
   pages = {3178-3185},
   ISBN = {1063-6919},
   DOI = {10.1109/CVPR.2012.6248052},
   type = {Conference Proceedings}
}

@article{RN808,
   author = {Rahu, Mamoona Arif and Grap, Mary Jo and Ferguson, Pam and Joseph, Patty and Sherman, Sarah and Elswick, RK},
   title = {Validity and sensitivity of 6 pain scales in critically ill, intubated adults},
   journal = {American Journal of Critical Care},
   volume = {24},
   number = {6},
   pages = {514-523},
   ISSN = {1062-3264},
   year = {2015},
   type = {Journal Article}
}

@inbook{RN551,
   author = {Reiter, Austin and Ma, Andy and Rawat, Nishi and Shrock, Christine and Saria, Suchi},
   title = {Process Monitoring in the Intensive Care Unit: Assessing Patient Mobility Through Activity Analysis with a Non-Invasive Mobility Sensor},
   booktitle = {Medical Image Computing and Computer-Assisted Intervention – MICCAI 2016: 19th International Conference, Athens, Greece, October 17-21, 2016, Proceedings, Part I},
   editor = {Ourselin, Sebastien and Joskowicz, Leo and Sabuncu, Mert R. and Unal, Gozde and Wells, William},
   publisher = {Springer International Publishing},
   address = {Cham},
   pages = {482-490},
   ISBN = {978-3-319-46720-7},
   DOI = {10.1007/978-3-319-46720-7_56},
   url = {https://doi.org/10.1007/978-3-319-46720-7_56},
   year = {2016},
   type = {Book Section}
}

@article{RN555,
   author = {Robinson, Sherry and Vollmer, Charlene and Jirka, Holly and Rich, Catherine and Midiri, Carol and Bisby, Donna},
   title = {Aging and Delirium: Too Much or Too Little Pain Medication?},
   journal = {Pain Management Nursing},
   volume = {9},
   number = {2},
   pages = {66-72},
   ISSN = {1524-9042},
   DOI = {https://doi.org/10.1016/j.pmn.2007.12.002},
   url = {http://www.sciencedirect.com/science/article/pii/S1524904207001865},
   year = {2008},
   type = {Journal Article}
}

@article{RN600,
   author = {Rosa, Regis Goulart and Tonietto, Tulio Frederico and da Silva, Daiana Barbosa and Gutierres, Franciele Aparecida and Ascoli, Aline Maria and Madeira, Laura Cordeiro and Rutzen, William and Falavigna, Maicon and Robinson, Caroline Cabral and Salluh, Jorge Ibrain and Cavalcanti, Alexandre Biasi and Azevedo, Luciano Cesar and Cremonese, Rafael Viegas and Haack, Tarissa Ribeiro and Eugênio, Cláudia Severgnini and Dornelles, Aline and Bessel, Marina and Teles, José Mario Meira and Skrobik, Yoanna and Teixeira, Cassiano and Investigators, for the ICU Visits Study Group},
   title = {Effectiveness and Safety of an Extended ICU Visitation Model for Delirium Prevention: A Before and After Study*},
   journal = {Critical Care Medicine},
   volume = {45},
   number = {10},
   pages = {1660-1667},
   ISSN = {0090-3493},
   DOI = {10.1097/ccm.0000000000002588},
   url = {http://journals.lww.com/ccmjournal/Fulltext/2017/10000/Effectiveness_and_Safety_of_an_Extended_ICU.9.aspx},
   year = {2017},
   type = {Journal Article}
}

@article{RN812,
   author = {Rosenberger, Mary E. and Haskell, William L. and Albinali, Fahd and Mota, Selene and Nawyn, Jason and Intille, Stephen},
   title = {Estimating Activity and Sedentary Behavior From an Accelerometer on the Hip or Wrist},
   journal = {Medicine and science in sports and exercise},
   volume = {45},
   number = {5},
   pages = {964-975},
   ISSN = {0195-9131
1530-0315},
   DOI = {10.1249/MSS.0b013e31827f0d9c},
   url = {http://www.ncbi.nlm.nih.gov/pmc/articles/PMC3631449/},
   year = {2013},
   type = {Journal Article}
}

@article{RN500,
   author = {Rubins, Hanna Bloomfield and Moskowitz, Mark A.},
   title = {Complications of care in a medical intensive care unit},
   journal = {Journal of General Internal Medicine},
   volume = {5},
   number = {2},
   pages = {104-109},
   ISSN = {1525-1497},
   DOI = {10.1007/bf02600508},
   url = {https://doi.org/10.1007/BF02600508},
   year = {1990},
   type = {Journal Article}
}

@article{RN495,
   author = {Sadaka, Farid and Palagiri, Ashok and Trottier, Steven and Deibert, Wendy and Gudmestad, Donna and Sommer, Steven E. and Veremakis, Christopher},
   title = {Telemedicine Intervention Improves ICU Outcomes},
   journal = {Critical Care Research and Practice},
   volume = {2013},
   pages = {5},
   DOI = {10.1155/2013/456389},
   url = {http://dx.doi.org/10.1155/2013/456389},
   year = {2013},
   type = {Journal Article}
}

@article{RN887,
   author = {Sasaki, J. E. and John, D. and Freedson, P. S.},
   title = {Validation and comparison of ActiGraph activity monitors},
   journal = {J Sci Med Sport},
   volume = {14},
   number = {5},
   pages = {411-6},
   ISSN = {1878-1861},
   DOI = {10.1016/j.jsams.2011.04.003},
   year = {2011},
   type = {Journal Article}
}

@article{RN608,
   author = {Schrader, Sara LP and Wellik, Kay E and Demaerschalk, Bart M and Caselli, Richard J and Woodruff, Bryan K and Wingerchuk, Dean M},
   title = {Adjunctive haloperidol prophylaxis reduces postoperative delirium severity and duration in at-risk elderly patients},
   journal = {The neurologist},
   volume = {14},
   number = {2},
   pages = {134-137},
   ISSN = {1074-7931},
   year = {2008},
   type = {Journal Article}
}

@inproceedings{RN483,
   author = {Schroff, F. and Kalenichenko, D. and Philbin, J.},
   title = {FaceNet: A unified embedding for face recognition and clustering},
   booktitle = {2015 IEEE Conference on Computer Vision and Pattern Recognition (CVPR)},
   pages = {815-823},
   ISBN = {1063-6919},
   DOI = {10.1109/CVPR.2015.7298682},
   type = {Conference Proceedings}
}

@article{RN723,
   author = {Schweickert, W. D. and Hall, J.},
   title = {ICU-acquired weakness},
   journal = {Chest},
   volume = {131},
   number = {5},
   pages = {1541-9},
   ISSN = {0012-3692 (Print)
0012-3692},
   DOI = {10.1378/chest.06-2065},
   year = {2007},
   type = {Journal Article}
}

@article{RN781,
   author = {Scott, B. K.},
   title = {Disruption of Circadian Rhythms and Sleep in Critical Illness and its Impact on the Development of Delirium},
   journal = {Current Pharmaceutical Design},
   volume = {21},
   number = {24},
   pages = {3443-3452},
   ISSN = {1381-6128},
   DOI = {10.2174/1381612821666150706110656},
   url = {<Go to ISI>://WOS:000359431100004},
   year = {2015},
   type = {Journal Article}
}

@article{RN607,
   author = {Seitz, D. P. and Gill, S. S. and van Zyl, L. T.},
   title = {Antipsychotics in the treatment of delirium: a systematic review},
   journal = {J Clin Psychiatry},
   volume = {68},
   number = {1},
   pages = {11-21},
   ISSN = {0160-6689},
   year = {2007},
   type = {Journal Article}
}

@inproceedings{RN807,
   author = {Shah, Miraj and Cooper, David G and Cao, Houwei and Gur, Ruben C and Nenkova, Ani and Verma, Ragini},
   title = {Action unit models of facial expression of emotion in the presence of speech},
   booktitle = {Affective Computing and Intelligent Interaction (ACII), 2013 Humaine Association Conference on},
   publisher = {IEEE},
   pages = {49-54},
   ISBN = {0769550487},
   type = {Conference Proceedings}
}

@article{RN540,
   author = {Shi, S. F. and Munjas, B. A. and Wan, T. T. and Cowling, W. R., 3rd and Grap, M. J. and Wang, B. B.},
   title = {The effects of preparatory sensory information on ICU patients},
   journal = {J Med Syst},
   volume = {27},
   number = {2},
   pages = {191-204},
   ISSN = {0148-5598 (Print)
0148-5598},
   year = {2003},
   type = {Journal Article}
}

@article{RN521,
   author = {Siddharthan, T. and Karakousis, P. C. and Checkley, W.},
   title = {Empirical antifungal therapy in critically ill patients with sepsis: Another case of less is more in the icu},
   journal = {JAMA},
   volume = {316},
   number = {15},
   pages = {1549-1550},
   ISSN = {0098-7484},
   DOI = {10.1001/jama.2016.13801},
   url = {http://dx.doi.org/10.1001/jama.2016.13801},
   year = {2016},
   type = {Journal Article}
}

@article{RN527,
   author = {Siddiqui, M. F. and Reza, A. W. and Kanesan, J.},
   title = {An Automated and Intelligent Medical Decision Support System for Brain MRI Scans Classification},
   journal = {PLoS One},
   volume = {10},
   number = {8},
   pages = {e0135875},
   ISSN = {1932-6203},
   DOI = {10.1371/journal.pone.0135875},
   year = {2015},
   type = {Journal Article}
}

@article{RN820,
   author = {Simonyan, Karen and Zisserman, Andrew},
   title = {Very deep convolutional networks for large-scale image recognition},
   journal = {arXiv preprint arXiv:1409.1556},
   year = {2014},
   type = {Journal Article}
}

@article{RN595,
   author = {Sprague, E. and Reynolds, S. and Brindley, P. G.},
   title = {Patient isolation precautions: Are they worth it?},
   journal = {Can Respir J},
   ISSN = {1198-2241},
   year = {2015},
   type = {Journal Article}
}

@inproceedings{RN580,
   author = {Sun, Min and Savarese, Silvio},
   title = {Articulated part-based model for joint object detection and pose estimation},
   booktitle = {Computer Vision (ICCV), 2011 IEEE International Conference on},
   publisher = {IEEE},
   pages = {723-730},
   ISBN = {1457711028},
   type = {Conference Proceedings}
}

@inproceedings{RN798,
   author = {Szegedy, C. and Wei, Liu and Yangqing, Jia and Sermanet, P. and Reed, S. and Anguelov, D. and Erhan, D. and Vanhoucke, V. and Rabinovich, A.},
   title = {Going deeper with convolutions},
   booktitle = {2015 IEEE Conference on Computer Vision and Pattern Recognition (CVPR)},
   pages = {1-9},
   ISBN = {1063-6919},
   DOI = {10.1109/CVPR.2015.7298594},
   type = {Conference Proceedings}
}

@inproceedings{RN589,
   author = {Szegedy, Christian and Ioffe, Sergey and Vanhoucke, Vincent and Alemi, Alexander A},
   title = {Inception-v4, Inception-ResNet and the Impact of Residual Connections on Learning},
   booktitle = {AAAI},
   pages = {4278-4284},
   type = {Conference Proceedings}
}

@inproceedings{RN818,
   author = {Szegedy, Christian and Ioffe, Sergey and Vanhoucke, Vincent and Alemi, Alexander A},
   title = {Inception-v4, inception-resnet and the impact of residual connections on learning},
   booktitle = {AAAI},
   volume = {4},
   pages = {12},
   type = {Conference Proceedings}
}

@article{RN606,
   author = {Tabet, Naji and Howard, Robert},
   title = {Pharmacological treatment for the prevention of delirium: review of current evidence},
   journal = {International journal of geriatric psychiatry},
   volume = {24},
   number = {10},
   pages = {1037-1044},
   ISSN = {1099-1166},
   year = {2009},
   type = {Journal Article}
}

@article{RN545,
   author = {Thrush, Aaron and Rozek, Melanie and Dekerlegand, Jennifer L.},
   title = {The Clinical Utility of the Functional Status Score for the Intensive Care Unit (FSS-ICU) at a Long-Term Acute Care Hospital: A Prospective Cohort Study},
   journal = {Physical Therapy},
   volume = {92},
   number = {12},
   pages = {1536-1545},
   ISSN = {0031-9023},
   DOI = {10.2522/ptj.20110412},
   url = {http://dx.doi.org/10.2522/ptj.20110412},
   year = {2012},
   type = {Journal Article}
}

@article{RN806,
   author = {Tian, Y-I and Kanade, Takeo and Cohn, Jeffrey F},
   title = {Recognizing action units for facial expression analysis},
   journal = {IEEE Transactions on pattern analysis and machine intelligence},
   volume = {23},
   number = {2},
   pages = {97-115},
   ISSN = {0162-8828},
   year = {2001},
   type = {Journal Article}
}

@article{RN886,
   author = {Tipping, C. J. and Bailey, M. J. and Bellomo, R. and Berney, S. and Buhr, H. and Denehy, L. and Harrold, M. and Holland, A. and Higgins, A. M. and Iwashyna, T. J. and Needham, D. and Presneill, J. and Saxena, M. and Skinner, E. H. and Webb, S. and Young, P. and Zanni, J. and Hodgson, C. L.},
   title = {The ICU Mobility Scale Has Construct and Predictive Validity and Is Responsive. A Multicenter Observational Study},
   journal = {Ann Am Thorac Soc},
   volume = {13},
   number = {6},
   pages = {887-93},
   ISSN = {2325-6621},
   DOI = {10.1513/AnnalsATS.201510-717OC},
   year = {2016},
   type = {Journal Article}
}

@article{RN885,
   author = {Titsworth, W. L. and Hester, J. and Correia, T. and Reed, R. and Guin, P. and Archibald, L. and Layon, A. J. and Mocco, J.},
   title = {The effect of increased mobility on morbidity in the neurointensive care unit},
   journal = {J Neurosurg},
   volume = {116},
   number = {6},
   pages = {1379-88},
   ISSN = {0022-3085},
   DOI = {10.3171/2012.2.jns111881},
   year = {2012},
   type = {Journal Article}
}

@article{RN497,
   author = {To, Kathleen B. and Napolitano, Lena M.},
   title = {Common Complications in the Critically Ill Patient},
   journal = {Surgical Clinics},
   volume = {92},
   number = {6},
   pages = {1519-1557},
   ISSN = {0039-6109},
   DOI = {10.1016/j.suc.2012.08.018},
   url = {http://dx.doi.org/10.1016/j.suc.2012.08.018},
   type = {Journal Article}
}

@article{RN809,
   author = {Topolovec-Vranic, Jane and Gélinas, Celine and Li, Yangmei and Pollmann-Mudryj, Mary Ann and Innis, Jennifer and McFarlan, Amanda and Canzian, Sonya},
   title = {Validation and evaluation of two observational pain assessment tools in a trauma and neurosurgical intensive care unit},
   journal = {Pain Research & Management : The Journal of the Canadian Pain Society},
   volume = {18},
   number = {6},
   pages = {e107-e114},
   ISSN = {1203-6765
1918-1523},
   url = {http://www.ncbi.nlm.nih.gov/pmc/articles/PMC3917801/},
   year = {2013},
   type = {Journal Article}
}

@article{RN821,
   author = {Troyanskaya, O. and Cantor, M. and Sherlock, G. and Brown, P. and Hastie, T. and Tibshirani, R. and Botstein, D. and Altman, R. B.},
   title = {Missing value estimation methods for DNA microarrays},
   journal = {Bioinformatics},
   volume = {17},
   number = {6},
   pages = {520-5},
   ISSN = {1367-4803 (Print)
1367-4803},
   year = {2001},
   type = {Journal Article}
}

@article{RN594,
   author = {Van Rompaey, Bart and Van Hoof, An and van Bogaert, Peter and Timmermans, Olaf and Dilles, Tinne},
   title = {The patient's perception of a delirium: A qualitative research in a Belgian intensive care unit},
   journal = {Intensive and Critical Care Nursing},
   volume = {32},
   number = {Supplement C},
   pages = {66-74},
   ISSN = {0964-3397},
   DOI = {https://doi.org/10.1016/j.iccn.2015.03.002},
   url = {http://www.sciencedirect.com/science/article/pii/S096433971500021X},
   year = {2016},
   type = {Journal Article}
}

@article{RN503,
   author = {Vincent, Jean-Louis and Creteur, Jacques},
   title = {Paradigm shifts in critical care medicine: the progress we have made},
   journal = {Critical Care},
   volume = {19},
   number = {Suppl 3},
   pages = {S10-S10},
   ISSN = {1364-8535
1466-609X},
   DOI = {10.1186/cc14728},
   url = {http://www.ncbi.nlm.nih.gov/pmc/articles/PMC4698770/},
   year = {2015},
   type = {Journal Article}
}

@article{RN588,
   author = {Wang, Hao and Liang, Xiaodan and Zhang, Hao and Yeung, Dit-Yan and Xing, Eric P},
   title = {ZM-Net: Real-time Zero-shot Image Manipulation Network},
   journal = {arXiv preprint arXiv:1703.07255},
   year = {2017},
   type = {Journal Article}
}

@article{RN811,
   author = {White, Steven G and McNair, Peter and Laslett, Mark and Hing, Wayne},
   title = {Do patients undergoing physical testing report pain intensity reliably?},
   journal = {Arthritis care & research},
   volume = {67},
   number = {6},
   pages = {873-879},
   ISSN = {2151-4658},
   year = {2015},
   type = {Journal Article}
}

@article{RN577,
   author = {Williams, C. N. and Bratton, S. L. and Hirshberg, E. L.},
   title = {Computerized decision support in adult and pediatric critical care},
   journal = {World J Crit Care Med},
   volume = {2},
   number = {4},
   pages = {21-8},
   ISSN = {2220-3141 (Print)
2220-3141},
   DOI = {10.5492/wjccm.v2.i4.21},
   year = {2013},
   type = {Journal Article}
}

@misc{RN532,
   volume = {2},
   number = {4},
   pages = {21-28},
   month = {2013/11//},
   ISBN = {2220-3141},
   DOI= {10.5492/wjccm.v2.i4.21},
   year = {2013},
   type = {Electronic Article}
}

@article{RN498,
   author = {Wollschlager, C. M. and Conrad, A. R. and Khan, F. A.},
   title = {Common complications in critically ill patients},
   journal = {Dis Mon},
   volume = {34},
   number = {5},
   pages = {221-93},
   ISSN = {0011-5029 (Print)
0011-5029},
   year = {1988},
   type = {Journal Article}
}

@article{RN801,
   author = {Zaal, Irene J and Spruyt, Carolina F and Peelen, Linda M and van Eijk, Maarten MJ and Wientjes, Rens and Schneider, Margriet ME and Kesecioglu, Jozef and Slooter, Arjen JC},
   title = {Intensive care unit environment may affect the course of delirium},
   journal = {Intensive care medicine},
   volume = {39},
   number = {3},
   pages = {481-488},
   ISSN = {0342-4642},
   year = {2013},
   type = {Journal Article}
}

@article{RN369,
   author = {Zhang, K. and Zhang, Z. and Li, Z. and Qiao, Y.},
   title = {Joint Face Detection and Alignment Using Multitask Cascaded Convolutional Networks},
   journal = {IEEE Signal Processing Letters},
   volume = {23},
   number = {10},
   pages = {1499-1503},
   ISSN = {1070-9908},
   DOI = {10.1109/LSP.2016.2603342},
   year = {2016},
   type = {Journal Article}
}

@article{RN738,
   author = {Zhu, Weidong and Jiang, Libing and Jiang, Shouyin and Ma, Yuefeng and Zhang, Mao},
   title = {Real-time continuous glucose monitoring versus conventional glucose monitoring in critically ill patients: a systematic review study protocol},
   journal = {BMJ Open},
   volume = {5},
   number = {1},
   url = {http://bmjopen.bmj.com/content/5/1/e006579.abstract},
   year = {2015},
   type = {Journal Article}
}


